Accretion Geometry and Variability in QS Telescopii from multi-epoch Observations

We present phase-resolved photometry, spectroscopy, photopolarimetry, and circular spectropolarimetry of the polar QS Telescopii, obtained between 2017 and 2025 using the South African Astronomical Observatory (SAAO) 1.0-m and 1.9-m telescopes, the Transiting Exoplanet Survey Satellite (TESS), Asteroid Terrestrial-impact Last Alert System (ATLAS) and the Southern African Large Telescope (SALT). From ground-based photometry, we report the first detection of quasi-periodic oscillations (QPOs) in QS Tel, with timescales ranging between 2 and 11 minutes. This makes QS Tel one of only seven polars to show QPOs. The average spectra of QS Tel show broad and strong Balmer ($\rm H\delta$, $\rm H\gamma$, $\rm H\beta$ and $\rm H\alpha$) and He\textsc{ii} 4686 \AA\ emission lines, along with weaker emission from He\textsc{i} at (6678\,\AA, 5017\,\AA, 4921\,\AA, 4712\,\AA, 4471\,\AA, and 4387\,\AA) and the Bowen fluorescence complex C\textsc{iii}/N\textsc{iii} at 4650\,\AA. For the first time detailed Doppler tomography of the $\rm H\alpha$ and He\textsc{ii}\,4686\,\AA\, lines are presented which reveal emission from the irradiated face of the secondary star, the ballistic stream, the threading region and complex magnetically confined flows. The magnetically confined accretion stream splits into two distinct components coming from the same stream. One component appears near the threading region and the other component is seen along the high velocity in the magnetically confined accretion stream closer to the White Dwarf. Broad band photopolarimetry reveals circular polarisation reaching levels of $+8\%$, however more detailed circular spectropolarimetry shows polarisation ranging from $-10\%$ to $+25\%$, associated with two broad, phase-dependent cyclotron humps centred at $\sim$4800 \AA\ and $\sim$6300 \AA, consistent with a magnetic field strength of $\sim$53 MG.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
